Dielectric Elastomer Actuator biased by Magnetorheological Elastomer with Permanent Magnet

Dielectric elastomer actuators have become one of the most important smart material transducers in recent times. One of the crucial aspects in this field is the application of bias to find the best operating conditions. The basic task is to find the proper bias configuration to obtain a wide range of displacements in the actuator. In the literature, various biases, such as mechanical springs, permanent magnets, or pneumatic springs, are studied. In our work, the magnetorheological elastomer is applied to build a novel bias that ensures a wide range of displacement. Because of the softness and the compliant chemical structure, the magnetorheological elastomer can be easily integrated with the dielectric elastomer actuator. The magnetorheological elastomer as a bias for a dielectric elastomer actuator is verified in the series of experiments. Finally, the discussion on the advantages and disadvantages of the new bias type is performed.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

